The neutrino emission from thermal processes in very massive stars in the local universe

We present a new overview of the life of very massive stars (VMS) in terms of neutrino emission from thermal processes: pair annihilation, plasmon decay, photoneutrino process, bremsstrahlung and recombination processes in burning stages of selected VMS models. We use the realistic conditions of temperature, density, electron fraction and nuclear isotropic composition of the VMS. Results are presented for a set of progenitor stars with mass of 150, 200 and 300 M$_\odot$ Z=0.002 and 500 M$_\odot$ Z=0.006 rotating models which are expected to explode as a pair instability supernova at the end of their life except the 300 M$_\odot$ would end up as a black hole. It is found that for VMS, thermal neutrino emission occurs as early as towards the end of hydrogen burning stage due to the high initial temperature and density of these VMS. We calculate the total neutrino emissivity, $Q_\nu$ and luminosity, $L_\nu$ using the structure profile of each burning stages of the models and observed the contribution of photoneutrino at early burning stages (H and He) and pair annihilation at the advanced stages. Pair annihilation and photoneutrino processes are the most dominant neutrino energy loss mechanisms throughout the evolutionary track of the VMS. At the O-burning stage, the neutrino luminosity $\sim 10^{47-48}$ erg/s depending on their initial mass and metallicity are slightly higher than the neutrino luminosity from massive stars. This could shed light on the possibility of using detection of neutrinos to locate the candidates for pair instability supernova in our local universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
